On the number of intersection points of the contour of an amoeba with a line

In this note, we investigate the maximal number of intersection points of a line with the contour of hypersurface amoebas in $\mathbb{R}^n$. We define the latter number to be the $\mathbb{R}$-degree of the contour. We also investigate the $\mathbb{R}$-degree of related sets such as the boundary of amoebas and the amoeba of the real part of hypersurfaces defined over $\mathbb{R}$. For all these objects, we provide bounds for the respective $\mathbb{R}$-degrees.

==> Princip3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Princip3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2409.4488189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24705882)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Princip3.pdf}}%
    \put(-0.37485529,-0.30902282){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.39455642,-0.32320028){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(-0.37761713,-0.36112954){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.37945836,-0.33443176){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(-0.38535029,-0.33203817){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(-0.38019485,-0.32688271){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{6\\ }}}%
    \put(-0.37098871,-0.3335112){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Princip3.pdf}}%
    \put(-0.35625888,-0.27146178){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.34373854,-0.26023031){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.38811214,-0.31399417){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.37485529,-0.30902282){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.36417617,-0.318229){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.38314081,-0.38267194){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.37780125,-0.38009417){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.39695003,-0.33903481){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.36601739,-0.30386736){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.39289933,-0.33203817){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.39289933,-0.33203817){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.38258844,-0.31786071){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.38465813,-0.34363784){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.37485529,-0.30902282){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.39455642,-0.32320028){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(-0.37761713,-0.36112954){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.37945836,-0.33443176){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(-0.38535029,-0.33203817){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(-0.38019485,-0.32688271){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{6\\ }}}%
    \put(-0.37098871,-0.3335112){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Princip3.pdf}}%
    \put(-0.35625888,-0.27146178){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.34373854,-0.26023031){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.38811214,-0.31399417){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.37485529,-0.30902282){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.36417617,-0.318229){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.38314081,-0.38267194){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.37780125,-0.38009417){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.39695003,-0.33903481){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.36601739,-0.30386736){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.39289933,-0.33203817){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.39289933,-0.33203817){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.38258844,-0.31786071){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.38465813,-0.34363784){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Princip3.pdf}}%
    \put(-0.35824208,-0.35392459){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Princip3.pdf}}%
    \put(1.67198218,0.15116803){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(1.65467456,0.09814065){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(1.65467456,0.09814065){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(1.66608749,0.11176573){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{2}}}%
  \end{picture}%
\endgroup%


==> ctrexample.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ctrexample.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.15748031bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33333333)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ctrexample.pdf}}%
  \end{picture}%
\endgroup%


==> cubdisc.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cubdisc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.15748031bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33333333)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cubdisc.pdf}}%
  \end{picture}%
\endgroup%

